Generative Modelling With Inverse Heat Dissipation

While diffusion models have shown great success in image generation, their noise-inverting generative process does not explicitly consider the structure of images, such as their inherent multi-scale nature. Inspired by diffusion models and the empirical success of coarse-to-fine modelling, we propose a new diffusion-like model that generates images through stochastically reversing the heat equation, a PDE that locally erases fine-scale information when run over the 2D plane of the image. We interpret the solution of the forward heat equation with constant additive noise as a variational approximation in the diffusion latent variable model. Our new model shows emergent qualitative properties not seen in standard diffusion models, such as disentanglement of overall colour and shape in images. Spectral analysis on natural images highlights connections to diffusion models and reveals an implicit coarse-to-fine inductive bias in them.

==> fig/few-shot/eval_loss_ddpm.csv <==
Wall time,Step,Value
1664050197.7529862,0,100393.625
1664050228.089679,100,93826.1015625
1664050262.3082297,200,73833.046875
1664050296.4525044,300,41409.96484375
1664050331.2190714,400,15379.6708984375
1664050365.4359102,500,4002.96240234375
1664050400.1475375,600,3322.482177734375
1664050435.0901036,700,3960.339599609375
1664050469.5458798,800,5001.9248046875
1664050504.2559102,900,6107.8330078125
1664050538.9650745,1000,7764.10693359375
1664050574.5409536,1100,8248.79296875
1664050609.4304833,1200,9261.8525390625
1664050644.1077232,1300,10159.5087890625
1664050678.9138684,1400,10579.021484375
1664050713.8601942,1500,11278.2099609375
1664050748.8037584,1600,11546.3515625
1664050783.934197,1700,11898.490234375
1664050819.0113847,1800,12044.7138671875
1664050853.8626165,1900,12386.4814453125
1664050888.9429898,2000,12343.3359375
1664050924.1595201,2100,13186.697265625
1664050959.4708073,2200,13219.5732421875
1664050994.641641,2300,13574.1845703125
1664051029.66401,2400,13286.8603515625


==> fig/few-shot/eval_loss_ihdm.csv <==
Wall time,Step,Value
1664120716.482681,0,23.021764755249023
1664120749.805347,100,12.381814002990723
1664120788.2966497,200,3.5559654235839844
1664120826.9467866,300,2.1685237884521484
1664120865.4351218,400,1.8903025388717651
1664120904.2759602,500,1.7556676864624023
1664120943.385517,600,1.643837332725525
1664120982.294749,700,1.5629361867904663
1664121021.1329846,800,1.5446209907531738
1664121060.0504863,900,1.5264781713485718
1664121098.798681,1000,1.537352442741394
1664121138.507456,1100,1.5517085790634155
1664121177.4073179,1200,1.5749791860580444
1664121216.481055,1300,1.6146501302719116
1664121255.6313214,1400,1.6634026765823364
1664121294.966666,1500,1.6669570207595825
1664121334.1739123,1600,1.8235281705856323
1664121373.2605555,1700,1.8830366134643555
1664121412.597415,1800,1.9167068004608154
1664121451.8849945,1900,1.9238250255584717
1664121491.354752,2000,2.033403158187866
1664121531.4875543,2100,2.068525552749634

